Algorithms for Detecting Shape Defects in Concentrated Solar Power Plant Components

Concentrated solar power (CSP) technology offers a dispatchable renewable energy solution, capable of bridging the gap between intermittent generation and grid demand through high-capacity thermal energy storage. However, the overall thermodynamic efficiency and cost-effectiveness of CSP plants depend crucially on the optical quality and precise geometric alignment of thousands of reflective surfaces spread across vast solar fields. Shape defect detection algorithms have become essential tools for automating mirror profilometry, tracking the flow spot and diagnosing alignment issues. This paper presents a novel framework for geometric shape detection techniques tailored to CSP applications. It introduces the notion of \emph{parabolicity}, which motivates a class of optimisation problems in this setting and suggests a possible direction for further work in computational geometry. Both exact and approximate algorithms are proposed, together with an experimental study on synthetic datasets generated via simulation.

==> corridor.tikz <==
\documentclass[tikz,border=10pt]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=1.18}

\begin{document}
\begin{tikzpicture}
    % Define the coordinate system
    \draw[->, thin] (-0.5,0) -- (6,0) node[right] {$x$};
    \draw[->, thin] (0,-0.5) -- (0,5) node[above] {$y$};
    
    % Draw the two parabolic curves (vertically translated)
    % Lower parabola: y = 0.2*(x-2)^2 + 1
    \draw[domain=0.5:5.5, smooth, variable=\x, blue, thick] 
        plot ({\x}, {0.2*(\x-2.5)^2 + 1}) 
        node[right] {$y = a(x-h)^2 + c_1$};
        % Upper parabola: y = 0.2*(x-2)^2 + 3
    \draw[domain=0.5:5.5, smooth, variable=\x, red, thick] 
        plot ({\x}, {0.2*(\x-2.5)^2 + 3}) 
        node[right] {$y = a(x-h)^2 + c_2$};
    
    % Generate random points between the two curves
    \foreach \x in {1,1.3,1.7,2.1,2.4,2.8,3.1,3.5,3.9,4.2,4.6,5.0,5.3} {
        % Calculate y range for this x
        \pgfmathsetmacro{\lowerY}{0.2*(\x-2.5)^2 + 1}
        \pgfmathsetmacro{\upperY}{0.2*(\x-2.5)^2 + 3}
        
        % Generate random y between lower and upper curves
        \pgfmathsetmacro{\randY}{\lowerY + random(0,100)/100 * (\upperY - \lowerY)}
        
        % Plot the point
        \filldraw[black] (\x, \randY) circle (2pt);
    }
    % Add some additional points with more variation
    \foreach \x in {1.2,1.9,2.6,3.3,4.0,4.7,5.2} {
        \pgfmathsetmacro{\lowerY}{0.2*(\x-2.5)^2 + 1}
        \pgfmathsetmacro{\upperY}{0.2*(\x-2.5)^2 + 3}
        \pgfmathsetmacro{\randY}{\lowerY + random(0,100)/100 * (\upperY - \lowerY)}
        \filldraw[black] (\x, \randY) circle (2pt);
    }
    
    % Add a few points near the boundaries to show the range
    \foreach \x in {1.5,2.2,3.7,4.5} {
        \pgfmathsetmacro{\lowerY}{0.2*(\x-2.5)^2 + 1}
        \pgfmathsetmacro{\upperY}{0.2*(\x-2.5)^2 + 3}
        \filldraw[blue] (\x, \lowerY) circle (1.5pt);
        \filldraw[red] (\x, \upperY) circle (1.5pt);
    }
    % Add labels and annotations
    \draw[dashed, gray] (2.5,0) -- (2.5,5) node[pos=0.95, above, black] {$x = h$};
    \node at (3,4.5) [align=center] {Points in the region\\ between two parabolas};
    
    % Optional: Add shading to show the region
    \begin{scope}
        \clip (0.5,0) rectangle (5.5,5);
        \fill[opacity=0.1, blue!20] 
            plot[domain=0.5:5.5, smooth] ({\x}, {0.2*(\x-2.5)^2 + 1}) -- 
            plot[domain=5.5:0.5, smooth] ({\x}, {0.2*(\x-2.5)^2 + 3}) -- cycle;
    \end{scope}
    
    % Add legend
    \node at (4,0.8) [circle, fill=black, inner sep=2pt] {};
    \node at (4.2,0.8) [right] {Random points};
    \node at (4,0.4) [circle, fill=blue, inner sep=1.5pt] {};
    \node at (4.2,0.4) [right] {Lower boundary};
    \node at (4,0.0) [circle, fill=red, inner sep=1.5pt] {};
    \node at (4.2,0.0) [right] {Upper boundary};
    \end{tikzpicture}
\end{document}
